3D Neighborhood Convolution: Learning Depth-Aware Features for RGB-D and RGB Semantic Segmentation

A key challenge for RGB-D segmentation is how to effectively incorporate 3D geometric information from the depth channel into 2D appearance features. We propose to model the effective receptive field of 2D convolution based on the scale and locality from the 3D neighborhood. Standard convolutions are local in the image space ($u, v$), often with a fixed receptive field of 3x3 pixels. We propose to define convolutions local with respect to the corresponding point in the 3D real-world space ($x, y, z$), where the depth channel is used to adapt the receptive field of the convolution, which yields the resulting filters invariant to scale and focusing on the certain range of depth. We introduce 3D Neighborhood Convolution (3DN-Conv), a convolutional operator around 3D neighborhoods. Further, we can use estimated depth to use our RGB-D based semantic segmentation model from RGB input. Experimental results validate that our proposed 3DN-Conv operator improves semantic segmentation, using either ground-truth depth (RGB-D) or estimated depth (RGB).

==> README.txt <==
To make a sample 3DV submission, copy the contents of this directory
somewhere, and type

 latex egpaper_for_review

or 

 pdflatex egpaper_for_review


To make a final copy of the paper uncomment the line
\threedvfinalcopy 
at the beginning of the file or use the template egpaper_final.tex 
with the commands above.

Note that in some environments, it may be necessary to run bibtex 
explicitly (bibtex egpaper_final).


==> review1.txt <==
Review from Google internal:

Overall a solid effort with what appears to be an interesting idea however parts of the paper is hard to follow. Below are a few comments to improve the paper:
- The related work section should include a paragraph on related variants of convolutions such as "Structured Receptive Fields in CNNs" by Jacobsen et al. "Non-local Neural Networks" by Wang et al. and "Deformable Convolutional Networks" by Dai et al. These plus [30] deserve their own paragraph.
- Wording around "information" in the last paragraph of the first section in the related work is confusing and generally doesn't flow with the previous uses of geometric information.
- "convolutational" -> convolutional
- In figure 3 it is not clear where the network outputs semantics
- Start of section 4 "depth estimation model described in pervious section". Up-to this point you have only described depth aware convolutions not depth estimation.
- For evaluation, as semantics is the main task I would have used cityscapes but as kitti now has a few semantic annotations this is a minor point.
- When describing the depth auxiliary loss use the word "smoothness" or total variation and include a reference as this isn't new.
- section 5.4 "permorming"
- Last sentence of conclusion: "matching even the accuracy when using depth obtained by specialized hardware." This is a very strong and frankly unsubstantiated statement. Without explicit evaluation on the accuracy of said "specialized hardware" to validate this claim I suggest removing this.
